Search for new phenomena in $pp$ collisions in final states with tau leptons, $b$-jets, and missing transverse momentum with the ATLAS detector

A search for new phenomena in final states with hadronically decaying tau leptons, $b$-jets, and missing transverse momentum is presented. The analyzed dataset comprises $pp$~collision data at a center-of-mass energy of $\sqrt s = 13$ TeV with an integrated luminosity of 139/fb, delivered by the Large Hadron Collider and recorded with the ATLAS detector from 2015 to 2018. The observed data are compatible with the expected Standard Model background. The results are interpreted in simplified models for two different scenarios. The first model is based on supersymmetry and considers pair production of top squarks, each of which decays into a $b$-quark, a neutrino and a tau slepton. Each tau slepton in turn decays into a tau lepton and a nearly massless gravitino. Within this model, top-squark masses up to 1.4 TeV can be excluded at the 95% confidence level over a wide range of tau-slepton masses. The second model considers pair production of leptoquarks with decays into third-generation leptons and quarks. Depending on the branching fraction into charged leptons, leptoquarks with masses up to around 1.25 TeV can be excluded at the 95% confidence level for the case of scalar leptoquarks and up to 1.8 TeV (1.5 TeV) for vector leptoquarks in a Yang--Mills (minimal-coupling) scenario. In addition, model-independent upper limits are set on the cross section of processes beyond the Standard Model.

==> fig_01a.txt <==

Diagrams illustrating the production and decay of particles considered in the simplified models
for the supersymmetric "stop-stau" scenario (left) and for scalar leptoquarks of charge +frac23e (middle) and -frac13e (right).


==> fig_01b.txt <==

Diagrams illustrating the production and decay of particles considered in the simplified models
for the supersymmetric "stop-stau" scenario (left) and for scalar leptoquarks of charge +frac23e (middle) and -frac13e (right).


==> fig_01c.txt <==

Diagrams illustrating the production and decay of particles considered in the simplified models
for the supersymmetric "stop-stau" scenario (left) and for scalar leptoquarks of charge +frac23e (middle) and -frac13e (right).


==> fig_02.txt <==

Overview of the selections defining the control, validation and signal regions in the di-tau channel in the phase-space spanned
by the variables
mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>),
mT(&tau;<sub>1</sub>), 
and OS(&tau;<sub>1</sub>,&tau;<sub>2</sub>),
where OS(&tau;<sub>1</sub>,&tau;<sub>2</sub>) = 1 means that the reconstructed charges of the two leading tau leptons have opposite signs.
In addition to these variables,
E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; &gt; GeVx280 is required for the signal region,
and mtautau &gt; GeVx50 for the control regions.
The complete definitions are summarized in creftab:CRVRs_2tau_def.


==> fig_03a.txt <==

Distributions of mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau channel.
The left-hand plots show the control regions and the right-hand plots the validation regions,
with mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) in the TwoReal CR and VR in the top row and
E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the OneReal CR and VR in the bottom row.
The CRs and VRs have different requirements on the transverse mass mt(&tau;<sub>1</sub>).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflow


==> fig_03b.txt <==

Distributions of mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau channel.
The left-hand plots show the control regions and the right-hand plots the validation regions,
with mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) in the TwoReal CR and VR in the top row and
E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the OneReal CR and VR in the bottom row.
The CRs and VRs have different requirements on the transverse mass mt(&tau;<sub>1</sub>).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflow


==> fig_03c.txt <==

Distributions of mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau channel.
The left-hand plots show the control regions and the right-hand plots the validation regions,
with mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) in the TwoReal CR and VR in the top row and
E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the OneReal CR and VR in the bottom row.
The CRs and VRs have different requirements on the transverse mass mt(&tau;<sub>1</sub>).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflow


==> fig_03d.txt <==

Distributions of mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau channel.
The left-hand plots show the control regions and the right-hand plots the validation regions,
with mttwo(&tau;<sub>1</sub>, &tau;<sub>2</sub>) in the TwoReal CR and VR in the top row and
E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the OneReal CR and VR in the bottom row.
The CRs and VRs have different requirements on the transverse mass mt(&tau;<sub>1</sub>).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflow


==> fig_04.txt <==

Overview of the selections defining the control and validation regions and the multi-bin signal region in the single-tau channel
in the phase-space spanned by the variables mtsumbb, mt(&tau;) and st.
In addition to these variables,
E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; &gt; GeVx280 is required for the signal region,
and p&lt;sub&gt;T&lt;/sub&gt;(&tau;<sub>1</sub>) &gt; GeVx80 for the single-top control and validation regions.
The complete definitions are summarized in creftab:CRVRs_1tau_def.


==> fig_05a.txt <==

Distributions of st and mt(&tau;) in the control regions and the validation regions of the single-tau channel.
The top row shows st
in the OneReal CR (left) and OneReal VR (right),
the bottom row shows mt(&tau;)
in the single-top CR (left) and single-top VR (right).
StackedHisto
BandIsStatSyst
PostfitSingletau
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflowC in the upper right plot


==> fig_05b.txt <==

Distributions of st and mt(&tau;) in the control regions and the validation regions of the single-tau channel.
The top row shows st
in the OneReal CR (left) and OneReal VR (right),
the bottom row shows mt(&tau;)
in the single-top CR (left) and single-top VR (right).
StackedHisto
BandIsStatSyst
PostfitSingletau
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflowC in the upper right plot


==> fig_05c.txt <==

Distributions of st and mt(&tau;) in the control regions and the validation regions of the single-tau channel.
The top row shows st
in the OneReal CR (left) and OneReal VR (right),
the bottom row shows mt(&tau;)
in the single-top CR (left) and single-top VR (right).
StackedHisto
BandIsStatSyst
PostfitSingletau
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflowC in the upper right plot


==> fig_05d.txt <==

Distributions of st and mt(&tau;) in the control regions and the validation regions of the single-tau channel.
The top row shows st
in the OneReal CR (left) and OneReal VR (right),
the bottom row shows mt(&tau;)
in the single-top CR (left) and single-top VR (right).
StackedHisto
BandIsStatSyst
PostfitSingletau
BackgroundOtherInPlotsFake, X, multiboson, and other top 
RightBinOverflowC in the upper right plot


==> fig_06.txt <==

Comparison of expected and observed event yields (top panel)
and the significance of their difference (bottom panel)
for all analysis regions of the di-tau and single-tau channels.
The hatched band in the top panel indicates the combined statistical and systematic uncertainties in the expected SM background. 
Postfit
BackgroundOtherInPlotsFake, X, multiboson, and other top 
The entries in the column labeled "SR (multi-bin)" are the sum of the three bins of the multi-bin signal region.
The significance is computed following Eq.&nbsp;(25) from Ref.&nbsp;citeCousins:2007bmb, 
multiplied by -1 if the observed number of events is smaller than the expected background yield.


==> fig_07a.txt <==

Distributions of mttwo(&tau;<sub>1</sub>,&tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau SR (top),
of st and mt(&tau;) in the single-tau one-bin SR (middle)
and of mtsumbb and p&lt;sub&gt;T&lt;/sub&gt;(&tau;) in the single-tau p&lt;sub&gt;T&lt;/sub&gt;(&tau;)-binned SR (bottom).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlots
Fake, single top, and other top (di-tau channel) 
or
Fake, H, multiboson, and other top (single-tau channel)
The overlaid dotted lines show the additional contributions for signal scenarios close to the expected exclusion contour
with the particle type and the mass and &beta; parameters for the simplified models indicated in the legend.
For the leptoquark signal model,
the shapes of the distributions for LQd and LQv (not shown) are similar to that of LQu. 
RightBinOverflow


==> fig_07b.txt <==

Distributions of mttwo(&tau;<sub>1</sub>,&tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau SR (top),
of st and mt(&tau;) in the single-tau one-bin SR (middle)
and of mtsumbb and p&lt;sub&gt;T&lt;/sub&gt;(&tau;) in the single-tau p&lt;sub&gt;T&lt;/sub&gt;(&tau;)-binned SR (bottom).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlots
Fake, single top, and other top (di-tau channel) 
or
Fake, H, multiboson, and other top (single-tau channel)
The overlaid dotted lines show the additional contributions for signal scenarios close to the expected exclusion contour
with the particle type and the mass and &beta; parameters for the simplified models indicated in the legend.
For the leptoquark signal model,
the shapes of the distributions for LQd and LQv (not shown) are similar to that of LQu. 
RightBinOverflow


==> fig_07c.txt <==

Distributions of mttwo(&tau;<sub>1</sub>,&tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau SR (top),
of st and mt(&tau;) in the single-tau one-bin SR (middle)
and of mtsumbb and p&lt;sub&gt;T&lt;/sub&gt;(&tau;) in the single-tau p&lt;sub&gt;T&lt;/sub&gt;(&tau;)-binned SR (bottom).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlots
Fake, single top, and other top (di-tau channel) 
or
Fake, H, multiboson, and other top (single-tau channel)
The overlaid dotted lines show the additional contributions for signal scenarios close to the expected exclusion contour
with the particle type and the mass and &beta; parameters for the simplified models indicated in the legend.
For the leptoquark signal model,
the shapes of the distributions for LQd and LQv (not shown) are similar to that of LQu. 
RightBinOverflow


==> fig_07d.txt <==

Distributions of mttwo(&tau;<sub>1</sub>,&tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau SR (top),
of st and mt(&tau;) in the single-tau one-bin SR (middle)
and of mtsumbb and p&lt;sub&gt;T&lt;/sub&gt;(&tau;) in the single-tau p&lt;sub&gt;T&lt;/sub&gt;(&tau;)-binned SR (bottom).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlots
Fake, single top, and other top (di-tau channel) 
or
Fake, H, multiboson, and other top (single-tau channel)
The overlaid dotted lines show the additional contributions for signal scenarios close to the expected exclusion contour
with the particle type and the mass and &beta; parameters for the simplified models indicated in the legend.
For the leptoquark signal model,
the shapes of the distributions for LQd and LQv (not shown) are similar to that of LQu. 
RightBinOverflow


==> fig_07e.txt <==

Distributions of mttwo(&tau;<sub>1</sub>,&tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau SR (top),
of st and mt(&tau;) in the single-tau one-bin SR (middle)
and of mtsumbb and p&lt;sub&gt;T&lt;/sub&gt;(&tau;) in the single-tau p&lt;sub&gt;T&lt;/sub&gt;(&tau;)-binned SR (bottom).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlots
Fake, single top, and other top (di-tau channel) 
or
Fake, H, multiboson, and other top (single-tau channel)
The overlaid dotted lines show the additional contributions for signal scenarios close to the expected exclusion contour
with the particle type and the mass and &beta; parameters for the simplified models indicated in the legend.
For the leptoquark signal model,
the shapes of the distributions for LQd and LQv (not shown) are similar to that of LQu. 
RightBinOverflow


==> fig_07f.txt <==

Distributions of mttwo(&tau;<sub>1</sub>,&tau;<sub>2</sub>) and E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the di-tau SR (top),
of st and mt(&tau;) in the single-tau one-bin SR (middle)
and of mtsumbb and p&lt;sub&gt;T&lt;/sub&gt;(&tau;) in the single-tau p&lt;sub&gt;T&lt;/sub&gt;(&tau;)-binned SR (bottom).
StackedHisto
BandIsStatSyst
Postfit
BackgroundOtherInPlots
Fake, single top, and other top (di-tau channel) 
or
Fake, H, multiboson, and other top (single-tau channel)
The overlaid dotted lines show the additional contributions for signal scenarios close to the expected exclusion contour
with the particle type and the mass and &beta; parameters for the simplified models indicated in the legend.
For the leptoquark signal model,
the shapes of the distributions for LQd and LQv (not shown) are similar to that of LQu. 
RightBinOverflow


==> fig_08.txt <==

Exclusion contours at the percent95 confidence level (CL) for the stop-stau signal model
as a function of the masses of the top squark massoft&#771; and the tau slepton massof&tau;.
Expected and observed limits are shown for the present search
in comparison with observed limits from previous ATLAS analyses
based on data from Run&nbsp;1 of the LHC at eighttev&nbsp;citeSUSY-2014-04
and on a partial dataset from Run&nbsp;2 at tev&nbsp;citeSUSY-2016-19.
The green band indicates the lower limit on the mass of the tau slepton (for a massless LSP) from the LEP experiments&nbsp;citeweb:LEP.


==> fig_09a.txt <==

Expected and observed exclusion contours at the percent95 confidence level (CL) for the third-generation scalar-leptoquark signal model,
as a function of the mass massofLQud and the branching fraction BRcharged into a quark and a charged lepton.
The top plot shows the exclusion contour for up-type leptoquarks LQu with charge +frac23e,
the bottom plot the exclusion contour for down-type leptoquarks LQd with charge -frac13e.
The limits are derived from the binned single-tau signal region.
Shown in gray for comparison are the observed exclusion-limit contours
from the previous ATLAS publication that targets the same leptoquark models but is based on a subset of the Run-2 data&nbsp;citeEXOT-2017-30.
In that publication, five different analyses were considered that target not only the final state studied here
but also the final states that correspond to a branching fraction BRcharged of 0 or 1,
leading to the concave shapes of the gray exclusion contours.


==> fig_09b.txt <==

Expected and observed exclusion contours at the percent95 confidence level (CL) for the third-generation scalar-leptoquark signal model,
as a function of the mass massofLQud and the branching fraction BRcharged into a quark and a charged lepton.
The top plot shows the exclusion contour for up-type leptoquarks LQu with charge +frac23e,
the bottom plot the exclusion contour for down-type leptoquarks LQd with charge -frac13e.
The limits are derived from the binned single-tau signal region.
Shown in gray for comparison are the observed exclusion-limit contours
from the previous ATLAS publication that targets the same leptoquark models but is based on a subset of the Run-2 data&nbsp;citeEXOT-2017-30.
In that publication, five different analyses were considered that target not only the final state studied here
but also the final states that correspond to a branching fraction BRcharged of 0 or 1,
leading to the concave shapes of the gray exclusion contours.


==> fig_10a.txt <==

Expected and observed exclusion contours at the percent95 confidence level (CL) for the third-generation vector-leptoquark signal model,
as a function of the mass massofLQv and the branching fraction BRchargedv into a quark and a charged lepton.
The top plot shows the exclusion contour for the minimal-coupling scenario,
the bottom plot the exclusion contour for vector leptoquarks in the Yang--Mills scenario.
The limits are derived from the binned single-tau signal region.


==> fig_10b.txt <==

Expected and observed exclusion contours at the percent95 confidence level (CL) for the third-generation vector-leptoquark signal model,
as a function of the mass massofLQv and the branching fraction BRchargedv into a quark and a charged lepton.
The top plot shows the exclusion contour for the minimal-coupling scenario,
the bottom plot the exclusion contour for vector leptoquarks in the Yang--Mills scenario.
The limits are derived from the binned single-tau signal region.


==> tab_01.txt <==

Simulated background and signal samples with the corresponding matrix element and parton shower (PS) generators.
Also, the cross-section order in &alpha;&lt;sub&gt;S&lt;/sub&gt; used to normalize the event yield
and the parton distribution function (PDF) sets used in the generator and PS simulation are given.


==> tab_02.txt <==

Preselection of the di-tau and single-tau channels.


==> tab_03.txt <==

Definitions of the tt&#772; control and validation regions and the signal region in the di-tau channel.
A dash signifies that no requirement on the given variable is applied,
while brackets indicate an allowed range for the variable.
These requirements extend those of the di-tau preselection from creftab:presel_def.


==> tab_04.txt <==

Definitions of the OneReal and single-top control and validation regions and the signal region in the single-tau channel.
A dash signifies that no requirement on the given variable is applied,
while brackets indicate an allowed range for the variable. 
In the last column, parentheses enclose the values and ranges used for the multi-bin SR. 
The binning in p&lt;sub&gt;T&lt;/sub&gt;(&tau;) of the multi-bin SR, abbreviated with "binned",
is [50, 100], [100,200], and &gt;GeVx200.
These requirements extend those of the single-tau preselection from creftab:presel_def.


==> tab_05.txt <==

Relative systematic uncertainties in the estimated number of background events in the signal regions.
In the lower part of the table, a breakdown of the total uncertainty into different categories is given.
For the multi-bin SR, the breakdown refers to the integral over all three p&lt;sub&gt;T&lt;/sub&gt;(&tau;) bins.
UncertaintiesDoNotSumUp


==> tab_06.txt <==

Observed event yields in data ("Observed") and
expected event yields for SM background processes obtained from the background-only fit ("Total bkg." and rows below)
in the signal regions of the di-tau and single-tau channels.
The quoted uncertainties include both the statistical and systematic uncertainties and are truncated at zero yield.
By construction, no TwoReal events can pass the selections in the single-tau channel.
UncertaintiesDoNotSumUp


==> tab_07.txt <==

From left to right: upper limits at the percent95 confidence level (CL)
on the visible cross section (&sigma;vis) and
on the number of signal events (S<sub>obs</sub><sup>95</sup>).
The third column (S<sub>exp</sub><sup>95</sup>) shows the upper limit at the percent95 CL on the number of signal events,
given the expected number (and &plusmn; 1&sigma; excursions of the expectation) of background events.
The last two columns indicate the confidence level observed for the background-only hypothesis (CLb),
the discovery p-value (p(s=0))
and the significance (Z).
In the di-tau SR, where fewer events are observed than predicted by the fitted background estimate,
the p-value is capped at 0.5.

